Searching for Snippets of Open-Domain Dialogue in Task-Oriented Dialogue Datasets

Most existing dialogue corpora and models have been designed to fit into 2 predominant categories : task-oriented dialogues portray functional goals, such as making a restaurant reservation or booking a plane ticket, while chit-chat/open-domain dialogues focus on holding a socially engaging talk with a user. However, humans tend to seamlessly switch between modes and even use chitchat to enhance task-oriented conversations. To bridge this gap, new datasets have recently been created, blending both communication modes into conversation examples. The approaches used tend to rely on adding chit-chat snippets to pre-existing, human-generated task-oriented datasets. Given the tendencies observed in humans, we wonder however if the latter do not \textit{already} hold chit-chat sequences. By using topic modeling and searching for topics which are most similar to a set of keywords related to social talk, we explore the training sets of Schema-Guided Dialogues and MultiWOZ. Our study shows that sequences related to social talk are indeed naturally present, motivating further research on ways chitchat is combined into task-oriented dialogues.

==> appendix_csvs/least_simil_sequencesMulti.csv <==
ODD Keyword,Topic,Sequence Example,Turn number,Speaker
personal relationships,286,do you like ?,1,system
personal relationships,593,What information do you need ?,1,system
personal relationships,686,"No , I 'm not worried about those things , just as long",3,user
personal relationships,681,", do you have something else",2,system
personal relationships,134,I would like for,6,user
personal experiences,487,that match that description .,1,system
personal experiences,326,Do you have a preference as to,1,system
personal experiences,388,I do n't have a preference,7,user
personal experiences,181,is that specifically please ?,3,user
personal experiences,489,I hope that wo n't discourage you from contacting us again if you need help with,6,system
emotional experiences and feelings,489,I hope that wo n't discourage you from contacting us again if you need help with,6,system
emotional experiences and feelings,484,No I would like,3,user
emotional experiences and feelings,650,", thanks so much for the assistance !",7,user
emotional experiences and feelings,451,Please contact us anytime .,6,system
emotional experiences and feelings,127,Would that interest you ?,5,system
sport and leisure,285,I have four attractions,6,system
sport and leisure,295,the swimmingpool .,4,user
sport and leisure,150,I really hope that the police are able,3,system
sport and leisure,106,time ?,3,user
sport and leisure,497,I would like to visit a nightclub in the centre .,2,user
work and school,20,Would that work for you ?,5,system
work and school,511,"That would work ,",5,user
work and school,109,Would you like me to book this for you ?,4,system
work and school,681,", do you have something else",2,system
work and school,250,Are there any colleges,1,user


==> appendix_csvs/least_simil_sequencesSGD.csv <==
ODD Keyword,Topic,Sequence Example,Turn number,Speaker
personal relationships,899,and Fighting with My Family .,2,system
personal relationships,342,I have a date night coming up,1,user
personal relationships,1094,My friend and I are interested in,1,user
personal relationships,109,What aer the other dates ?,5,user
personal relationships,1054,I 'm fine with either business,4,user
personal experiences,1231,", have a good time !",5,system
personal experiences,876,Do I have the details correct ?,4,system
personal experiences,395,they have bad reviews,4,user
personal experiences,1068,Details ?,1,system
personal experiences,684,I like .,10,user
emotional experiences and feelings,714,are you feeling tonight ?,8,system
emotional experiences and feelings,185,I am in a nice mood,1,user
emotional experiences and feelings,493,which has hurt me for the last three days .,1,user
emotional experiences and feelings,1231,", have a good time !",5,system
emotional experiences and feelings,558,Could you tell me how to,12,user
sport and leisure,426,Sports ?,1,system
sport and leisure,652,where you want the attractions to be ?,1,system
sport and leisure,374,I would like to look for games,4,user
sport and leisure,1087,and I like games,8,user
sport and leisure,914,Want something to do .,1,user
work and school,719,I am going on holidays this month .,1,user
work and school,914,Want something to do .,1,user
work and school,866,to relax .,1,user
work and school,46,Would that work ?,3,system
work and school,615,that would work for your timeframe .,2,system


==> appendix_csvs/utterance_sequencesMulti.csv <==
ODD Keyword,Topic,Sequence Example,Turn number,Speaker
personal relationships,790,"Thanks. Yes, I am looking for a particular attraction.",4,user
personal relationships,635,I'm looking for a college type attraction.,1,user
personal relationships,79,What type of attraction is this?,2,user
personal relationships,8,That sounds goo. Can you book for 4 people?,4,user
personal relationships,728,"Hello, I'm looking for a place to go in the north. Could you suggest some places?",1,user
personal experiences,728,"Hello, I'm looking for a place to go in the north. Could you suggest some places?",1,user
personal experiences,1123,How about any restaurants that serves creative food.,2,user
personal experiences,790,"Thanks. Yes, I am looking for a particular attraction.",4,user
personal experiences,340,There are few options to choose from. How many people are traveling?,3,system
personal experiences,453,"No, can you recommend me a good one?",7,user
emotional experiences and feelings,1062,Feel better soon! Have a better night!,3,system
emotional experiences and feelings,997,It was a pleasure being of service. Enjoy your stay in Cambridge and call again if you need any further assistance. Goodbye!,16,system
emotional experiences and feelings,809,"I am in the mood for Chinese food, please.",2,user
emotional experiences and feelings,79,What type of attraction is this?,2,user
emotional experiences and feelings,790,"Thanks. Yes, I am looking for a particular attraction.",4,user
sport and leisure,101,There are no sports in the center. Shall I change type or location for you?,4,system
sport and leisure,94,"Okay. There are boats, a park, and pools. Would like more information on any of this?",6,system
sport and leisure,62,I'm looking for an entertainment venue in the centre of town. Are there any?,4,user
sport and leisure,982,I need to know the fee for Parkside Pools please.,4,user
sport and leisure,95,The phone number for pizza hut cherry hinton is 01223 323737 and they are located at G4 Cambridge Leisure Park Clifton Way Cherry Hinton.,4,system
work and school,339,"Thanks! I'm going to hanging out at the college late tonight, could you get me a taxi back to the hotel at 2:45?",9,user
work and school,200,"I found Old Schools on Trinity Ln, postcode cb21tt. Entrance is free. Would you like to go there?",1,system
work and school,778,"What day would you like to travel, and at what time do you want to leave?",1,system
work and school,833,Is that restaurant moderately priced?,2,user
work and school,635,I'm looking for a college type attraction.,1,user


==> appendix_csvs/utts_sequencesSGD.csv <==
,Keywords,Sequences,Turns,Speakers
0,personal relationships,Family sounds good,4,user
1,personal relationships,Anything else in economy?,11,user
2,personal relationships,I'm hanging out with my friend later and need to find somewhere for us to eat. Can you look up restaurants for me?,1,user
3,personal relationships,$15 per head and this is a drama movie.,11,system
4,personal relationships,What airport would I have to depart from for this flight? Oh yeah. And tell me if this an economy or business class ticket?,11,user
5,personal experiences,Tell me more about your personal tastes,9,system
6,personal experiences,Are there any Life history movies?,8,user
7,personal experiences,Which date would you like to know?,5,system
8,personal experiences,I want to book a house and will check out on the 14th.,1,user
9,personal experiences,Does that restaurant have live music?,14,user
10,emotional experiences and feelings,I'm in the mood for some music.,1,user
11,emotional experiences and feelings,Can you find me some songs to listen to?,1,user
12,emotional experiences and feelings,$15 per head and this is a drama movie.,11,system
13,emotional experiences and feelings,"I am not feeling well, do you know doctor here?",1,user
14,emotional experiences and feelings,I really want to get out and do something. Search things to do in NY please.,1,user
15,sport and leisure,Thank you. I'd like to find something interesting to do there. I like Games events and I really like Baseball.,5,user
16,sport and leisure,What type of activities are you interested in?,5,system
17,sport and leisure,"What are you interested in? Music, Sports, or something else?",1,system
18,sport and leisure,I'm looking for something to do. Can you find me anything involving Sports?,1,user
19,sport and leisure,I'd like a sports event in Oakland please.,2,user
20,work and school,That would work.,3,user
21,work and school,"Ok, that flight works for me.",5,user
22,work and school,What airport would I have to depart from for this flight? Oh yeah. And tell me if this an economy or business class ticket?,11,user
23,work and school,What type of activities are you interested in?,5,system
24,work and school,I really want to get out and do something. Search things to do in NY please.,1,user

